Surface Stokes-Cahn-Hilliard System: Analysis and Structure-Preserving Discretization

We study the surface Stokes-Cahn-Hilliard system governing tangential flow and phase separation in viscous fluid membranes. The equations are posed on a closed, stationary $C^2$ hypersurface $\Gamma\subset\mathbb{R}^{d+1}$, $d=2,3$. For constant viscosity and mobility and a class of regular double-well potentials, we prove global existence and uniqueness of weak solutions for initial phase fields in $H^1(\Gamma)$, with the velocity chosen orthogonal to the Killing fields. These solutions satisfy an energy equality and conserve mass. We establish Lipschitz continuous dependence in energy norms on every finite time interval, including for initial data with different means, and derive higher regularity results for $d=2$ under additional smoothness assumptions on the surface, potential, and initial data. We also develop a fully discrete unfitted finite element method that conserves the total phase and satisfies an exact discrete energy identity. The method combines a penalty on approximate Killing fields with projections in the transport and capillary terms to control these modes while preserving the energy balance. Numerical experiments examine the identification of Killing fields and illustrate phase separation on a torus and a liposome with experimentally informed material parameters.

==> data/torus_eta0.25_sigma20_M0.02.csv <==
step,t,scheme,E
0,0.0,init,2647.5627828763745
1,0.02,be,2632.871779094405
2,0.04,be,2631.805420658642
3,0.06,mid,2631.3925395312895
4,0.08,mid,2631.1999289470446
5,0.09114405190526355,mid,2631.1239533775242
6,0.10163609638360664,mid,2631.063387339418
7,0.11456261171813417,mid,2630.9984462628936
8,0.12942922824257394,mid,2630.932559847366
9,0.15032298100275557,mid,2630.8497294829504
10,0.17792564279889128,mid,2630.7497239594386
11,0.212477475480309,mid,2630.6303983949824
12,0.2541407613990813,mid,2630.4861564930243
13,0.3045669723487733,mid,2630.3023132768753
14,0.36624052679672525,mid,2630.054041408003
15,0.44262734511143104,mid,2629.697391022999
16,0.5379756721196379,mid,2629.151683047443
17,0.6571243659748139,mid,2628.2592108670606
18,0.8008512795884442,mid,2626.7440061542375
19,0.9561915492136701,mid,2624.307666755676
20,1.1072451382774025,mid,2620.7288066104375
21,1.2470114979613847,mid,2615.8110407679555
22,1.3733055350983332,mid,2609.419397185786
23,1.4862271671588878,mid,2601.5003952000625
24,1.5870318056305772,mid,2592.0652330280473
25,1.6774463565046625,mid,2581.1580895368793
26,1.7591452617983385,mid,2568.8429661820064
27,1.8336555573228723,mid,2555.1710963386336
28,1.902362932186271,mid,2540.1447229974556
29,1.9662955645719111,mid,2523.7660744217696
30,2.025924390237537,mid,2506.161662266517
31,2.081403184448836,mid,2487.6081204800817
32,2.1329102741375503,mid,2468.436331796176
33,2.18067731285461,mid,2448.9647959220893
34,2.225333745909739,mid,2429.304128479477
35,2.267706911013863,mid,2409.3844665596957
36,2.3082327166490737,mid,2389.231848576175
37,2.347201445173016,mid,2368.897620830451
38,2.3850484929823335,mid,2348.308414686366
39,2.422313143966085,mid,2327.270388186502
40,2.4593731608461713,mid,2305.6222616872556
41,2.496319727131355,mid,2283.3360259292485
42,2.533197470994457,mid,2260.391042388891
43,2.570373181680902,mid,2236.5272168669712
44,2.6079496118409695,mid,2211.6120454296747
45,2.645635610719391,mid,2185.790000756254
46,2.6830736468439733,mid,2159.318432130649
47,2.7199972328345137,mid,2132.4613582378097
48,2.755756780852589,mid,2105.816710332766
49,2.78950397837541,mid,2080.152503140683
50,2.8209173008403026,mid,2055.8390417849832
51,2.850130072547079,mid,2032.9259068452327
52,2.877601911423044,mid,2011.1992221847
53,2.9039424728234207,mid,1990.2684877604631
54,2.929623630659516,mid,1969.8218706480902
55,2.9549465003222757,mid,1949.6767905632896
56,2.980189479041416,mid,1929.6641847511273
57,3.0056154753766497,mid,1909.631737500213
58,3.031434081049861,mid,1889.4667223202227
59,3.057774659655947,mid,1869.1041146306518
60,3.084597511362359,mid,1848.603084321127
61,3.1115846237646627,mid,1828.2347309033141
62,3.138173340514356,mid,1808.4208250185675
63,3.1638379796820466,mid,1789.4949344138436
64,3.188299214150177,mid,1771.5744832850762
65,3.2114610881017494,mid,1754.6394186911157
66,3.2332948079395623,mid,1738.6298892922096
67,3.253776265012239,mid,1723.5002427695754
68,3.2728747512522935,mid,1709.2335390609858
69,3.2906140375850588,mid,1695.7971857985935
70,3.3071166822629894,mid,1683.0924754292619
71,3.32254216988439,mid,1670.9759792576651
72,3.336993720467678,mid,1659.3402645488866
73,3.350530939406656,mid,1648.1317125636108
74,3.3632318440458717,mid,1637.3138202282532
75,3.375213268022196,mid,1626.8430211681255
76,3.386617075766537,mid,1616.6563631320132
77,3.3975749145399075,mid,1606.685184409398
78,3.408179949978466,mid,1596.9003264444584
79,3.418518662192317,mid,1587.2974428892803
80,3.428717412425981,mid,1577.821746262422
81,3.4389074445604018,mid,1568.3854644127157
82,3.4491699340385003,mid,1558.943376439659
83,3.4595503812681883,mid,1549.5011490915977
84,3.4701171982024808,mid,1540.05018276647
85,3.480956381873803,mid,1530.5508483984815
86,3.4921104300276093,mid,1520.994594143177
87,3.503616019988949,mid,1511.3549608077844
88,3.515499879953889,mid,1501.577355734992
89,3.527673407964352,mid,1491.730825453478
90,3.5400578410629975,mid,1481.9264374231875
91,3.5527361488502454,mid,1472.123024165088
92,3.565776957768031,mid,1462.2508898851472
93,3.579074771884628,mid,1452.387717136819
94,3.5924962614231877,mid,1442.6867609750773
95,3.60611818403392,mid,1433.1624048652948
96,3.620157967828752,mid,1423.6795066532134
97,3.6346231363243002,mid,1414.2368803272095
98,3.6493660045355334,mid,1404.984747140326
99,3.664523042807121,mid,1395.8870264681154
100,3.680346273752832,mid,1386.808692419544
101,3.696838887890559,mid,1377.7762363665126
102,3.7140946624580704,mid,1368.7523034178969
103,3.7323560660915334,mid,1359.6105472475247
104,3.751719672441317,mid,1350.3273576257702
105,3.7723163100767896,mid,1340.878807863871
106,3.794349604262966,mid,1331.2066519126276
107,3.818126403570119,mid,1321.1823939852698
108,3.843898518995954,mid,1310.719407452958
109,3.871707346986935,mid,1299.8669048091608
110,3.901726970023745,mid,1288.6089199027308
111,3.9335044024176935,mid,1277.1074660691536
112,3.9676366214441465,mid,1265.1507459940365
113,4.003615906358938,mid,1252.9364113566323
114,4.041140217152942,mid,1240.572461441836
115,4.08133793017318,mid,1227.7426027688355
116,4.125508664616047,mid,1214.1644837525146
117,4.173427420812319,mid,1200.055281066584
118,4.222851743249025,mid,1186.1004691889034
119,4.270943340607117,mid,1172.97915837459
120,4.325864120571244,mid,1158.4661318151793
121,4.385583179826919,mid,1143.209537407464
122,4.447117917793202,mid,1128.0213350466252
123,4.509923259761039,mid,1113.0267625589884
124,4.573397957808389,mid,1098.3459330706762
125,4.636749402936438,mid,1084.1420834642458
126,4.699629176340213,mid,1070.4687465277946
127,4.762273521976857,mid,1057.235902953938
128,4.8246223924836675,mid,1044.4095799255306
129,4.885904237063017,mid,1032.0961386254912
130,4.9451699381821745,mid,1020.4297345242187
131,5.001861658462265,mid,1009.4698124586293
132,5.05597662698024,mid,999.170015716511
133,5.107662094356499,mid,989.442785302158
134,5.156677783098368,mid,980.2628869479029
135,5.202571379034075,mid,971.667652977606
136,5.245500803773379,mid,963.6287857684595
137,5.286288192413857,mid,956.0082655213478
138,5.3255687224909884,mid,948.6953281581025
139,5.363641079378758,mid,941.6428559932048
140,5.40075616514329,mid,934.8050293202164
141,5.437053205518589,mid,928.1356300151226
142,5.472412973443279,mid,921.6172670858106
143,5.506506431425219,mid,915.2715919031913
144,5.539028797720824,mid,909.1352508065158
145,5.569931522132589,mid,903.2165105669717
146,5.599421427160198,mid,897.4827976592622
147,5.627738857820982,mid,891.8916513748651
148,5.654954635248271,mid,886.4273523327508
149,5.681013197867346,mid,881.1051793308076
150,5.705947680874363,mid,875.9337107963472
151,5.729908459635935,mid,870.8706717832159
152,5.752852896787431,mid,865.8294673435996
153,5.774261371092932,mid,860.799195048693
154,5.793695378173834,mid,856.003916842898
155,5.81189921475361,mid,851.4788466526796
156,5.829860569025157,mid,846.9940678120402
157,5.8477258412972954,mid,842.4472545404121
158,5.865235959876384,mid,837.8285576765131
159,5.882050492972742,mid,833.1727348168084
160,5.8979069872094,mid,828.5342627050619
161,5.912740750546854,mid,823.9585622293163
162,5.926699675214902,mid,819.5142964083619
163,5.940175509815663,mid,815.1549239174363
164,5.953454481104099,mid,810.7601180128754
165,5.966492269569694,mid,806.3116347173409
166,5.979192327084637,mid,801.830432704011
167,5.991521787455809,mid,797.3235771952584
168,6.0034594472048015,mid,792.7923151372013
169,6.014980772769003,mid,788.2743447127377
170,6.0261547364456565,mid,783.8084335892165
171,6.037145948106475,mid,779.3374455361233
172,6.047993711030281,mid,774.8179352919395
173,6.058621168159845,mid,770.3176456819273
174,6.069078444201667,mid,765.8727829076411
175,6.079502629209661,mid,761.4326993671259
176,6.089930219999399,mid,756.9426617429054
177,6.100272310816668,mid,752.4493360962051
178,6.1105074324685225,mid,748.0632788189088
179,6.12081462436447,mid,743.7346673998746
180,6.131279696821093,mid,739.41088782218
181,6.1418696000690955,mid,735.1476305473798
182,6.152644713202063,mid,730.9820300691772
183,6.163713352361531,mid,726.917946465776
184,6.175166558146841,mid,722.9811326898567
185,6.187135932236218,mid,719.1897452132231
186,6.199832272287692,mid,715.5007436497702
187,6.213457449571497,mid,711.8975580690545
188,6.2281746033229615,mid,708.4477814423972
189,6.2441311499377745,mid,705.211606454065
190,6.261060306990876,mid,702.2513583131906
191,6.279539479789512,mid,699.4768355417499
192,6.300036459085941,mid,696.8475981971405
193,6.323041343436872,mid,694.297990703116
194,6.349320932669959,mid,691.7298047960486
195,6.379877814988903,mid,689.0417055340438
196,6.416041908791487,mid,686.1226938732403
197,6.4590309704715585,mid,682.8935568952375
198,6.509969933824251,mid,679.3072257364047
199,6.570994511689046,mid,675.2759526031072
200,6.646269463482529,mid,670.6241423946751
201,6.743637940906219,mid,665.0282958567004
202,6.878264273277713,mid,657.8960768220139
203,7.080203771834953,mid,648.1537652124952
204,7.383113019670814,mid,634.9915923212756
205,7.830780261931234,mid,617.5607171639529
206,8.400072800096215,mid,597.6080874843146
207,9.140202655233429,mid,574.1397751298315
208,9.964790059494943,mid,550.3807899668785
209,10.844041653776364,mid,527.1947188077302
210,11.7740335921803,mid,504.64089364123754
211,12.752532658798895,mid,482.7554374470106
212,13.78012731722616,mid,461.5265629497437
213,14.859063140341043,mid,440.93522780798185
214,15.993649013381626,mid,420.96165408862976
215,17.189828448640053,mid,401.60710758779896
216,18.455732924884032,mid,382.89429486256313
217,19.80160611332721,mid,364.8755360962263
218,21.240655216158224,mid,347.62486192698356
219,22.0,mid,339.3201876813589


==> data/torus_eta0.5_sigma20_M0.02.csv <==
step,t,scheme,E
0,0.0,init,2647.5627828763745
1,0.02,be,2632.8752893769906
2,0.04,be,2631.8091675398673
3,0.06,mid,2631.3965171903646
4,0.08,mid,2631.2042312612184
5,0.09114192166275702,mid,2631.128493600405
6,0.1016318728614709,mid,2631.068173571162
7,0.11455386898432375,mid,2631.003572074103
8,0.12941343951791628,mid,2630.9381170095776
9,0.15029701867476308,mid,2630.855950263897
10,0.177888039356802,mid,2630.756917531854
11,0.2124245340225455,mid,2630.6389867451953
12,0.25406283370495897,mid,2630.496737705057
13,0.3044477979854222,mid,2630.3158507044263
14,0.3660615524885521,mid,2630.0721796609446
15,0.44237988615340584,mid,2629.7231156459047
16,0.5377275255401675,mid,2629.1905104267885
17,0.657482447977501,mid,2628.318800522361
18,0.8053851676570477,mid,2626.8048830166636
19,0.9740988689947219,mid,2624.1992154039463
20,1.1462044449002344,mid,2620.044615166939
21,1.3100923202274823,mid,2613.893019793632
22,1.4601204515842618,mid,2605.400791834593
23,1.5946303221907492,mid,2594.3980861332666
24,1.7142568557758755,mid,2580.8870373151412
25,1.820743824152828,mid,2564.983032780899
26,1.916180668738134,mid,2546.8468987420524
27,2.0024127033668684,mid,2526.6778738683156
28,2.080996244888499,mid,2504.6746360548195
29,2.15330926070771,mid,2480.9633894500794
30,2.2204230342315427,mid,2455.6292429860823
31,2.2828899870121466,mid,2428.885063927026
32,2.3408662520799903,mid,2401.1729341679943
33,2.3943983902156885,mid,2373.0892319135255
34,2.4438377946655097,mid,2345.0816237999334
35,2.490161029285451,mid,2317.119702253974
36,2.5342476459115586,mid,2289.050042694908
37,2.576482014794164,mid,2260.9281256584254
38,2.6170480213525233,mid,2232.899586429344
39,2.656260753257787,mid,2204.962352276367
40,2.6945803229265217,mid,2176.9414525047514
41,2.7322751231145004,mid,2148.7471227506794
42,2.7694729416317805,mid,2120.354752718816
43,2.8065641840026636,mid,2091.4989805591463
44,2.8439774889691307,mid,2061.8557365270794
45,2.881619082729598,mid,2031.5562278335765
46,2.9187438533964882,mid,2001.3635182200258
47,2.9555438683873385,mid,1971.3142758146973
48,2.9918509587094744,mid,1941.6660882752471
49,3.0287505716645353,mid,1911.594546483102
50,3.066509666926953,mid,1880.9008097563537
51,3.104988982103116,mid,1849.6899981864963
52,3.144020726149642,mid,1818.0351434110069
53,3.1834144927847876,mid,1786.0088454686322
54,3.2222286813661443,mid,1754.3614145982233
55,3.2595773857172334,mid,1723.8338344628835
56,3.294960036837249,mid,1694.7996950128606
57,3.3281964225414384,mid,1667.4130196046003
58,3.359548440715617,mid,1641.5588852367937
59,3.389645125510203,mid,1616.822519321968
60,3.418931625098814,mid,1592.9421081996747
61,3.4477011699477047,mid,1569.7807548673893
62,3.4762975659285194,mid,1547.1086873251888
63,3.5049009157390585,mid,1524.788494979833
64,3.5334769892181837,mid,1502.8574253947927
65,3.562023203346518,mid,1481.3206579668404
66,3.5905553921051183,mid,1460.1513654392963
67,3.6190173427898316,mid,1439.3733726082705
68,3.647385763686922,mid,1418.9876514677353
69,3.67562375916952,mid,1399.0286758677278
70,3.703628106803328,mid,1379.5724610123273
71,3.7312013045055306,mid,1360.7439752856365
72,3.7580310239842762,mid,1342.7546201443747
73,3.783919685458451,mid,1325.695499848118
74,3.8087550215376815,mid,1309.5502782736935
75,3.8324386658011793,mid,1294.310625910349
76,3.8550045564688356,mid,1279.9550067676196
77,3.8767166368615906,mid,1266.3187489445338
78,3.897758704238934,mid,1253.2663215846178
79,3.91819573507124,mid,1240.7617712446993
80,3.938280746297538,mid,1228.659528921162
81,3.958198534399296,mid,1216.9251315361826
82,3.9782958745160175,mid,1205.4171774424053
83,3.998915761183156,mid,1193.943251378845
84,4.02009103735712,mid,1182.5463884553064
85,4.042034998102093,mid,1171.2114228107569
86,4.065267733237534,mid,1159.6874399200217
87,4.090027703033418,mid,1147.780004249403
88,4.11596846910566,mid,1135.5818252099018
89,4.142988814649319,mid,1123.0392350008756
90,4.171302035891877,mid,1109.8353900794402
91,4.200056607868429,mid,1096.1692178269095
92,4.227888341588254,mid,1082.6259641901222
93,4.254053801654527,mid,1069.6004496425396
94,4.278390406815249,mid,1057.2443955880212
95,4.301050777472634,mid,1045.5361393711605
96,4.322222483926123,mid,1034.3867552664965
97,4.341994458276474,mid,1023.7636991260988
98,4.360573467404573,mid,1013.6158062815741
99,4.3783259633935785,mid,1003.8414177486957
100,4.3956177265562575,mid,994.3434922903265
101,4.412702408582904,mid,985.053338884545
102,4.429723862919377,mid,975.948891712772
103,4.446854923492743,mid,967.0360068813254
104,4.46440457998825,mid,958.2279291533665
105,4.482573656866432,mid,949.4593889209347
106,4.50139157490581,mid,940.8128501326155
107,4.52113552933481,mid,932.2455920843782
108,4.5421821382963135,mid,923.6674424503267
109,4.5649102886594175,mid,915.0636940117947
110,4.589419126751699,mid,906.5202625221069
111,4.615456280557799,mid,898.1485493633618
112,4.64369906788358,mid,889.7297000364156
113,4.674622216060639,mid,881.1954770584663
114,4.708402866912203,mid,872.6039321602765
115,4.74475145899556,mid,864.0663453686911
116,4.7841501303816685,mid,855.4475014562962
117,4.827388184636063,mid,846.5816921317421
118,4.874570662040542,mid,837.5070299310139
119,4.924760969358045,mid,828.4652603855805
120,4.977471710939175,mid,819.5231141073064
121,5.036109428444833,mid,810.1152556502179
122,5.102120277060574,mid,800.116416080848
123,5.176103634415453,mid,789.5721321969665
124,5.257295574637751,mid,778.6827318992016
125,5.3473898454445585,mid,767.27535928057
126,5.4484333798985745,mid,755.1661529459358
127,5.550941355468417,mid,743.5029925673177
128,5.652055936294914,mid,732.5235909004507
129,5.750696522112036,mid,722.2415594470258
130,5.846729759289417,mid,712.5791899352673
131,5.940383727030424,mid,703.4372610673001
132,6.031678294357804,mid,694.7476914805565
133,6.120291227400896,mid,686.4851704641551
134,6.205890436127661,mid,678.6410836343609
135,6.288523007222655,mid,671.1859140272893
136,6.368526266346532,mid,664.0556095782802
137,6.445853732391589,mid,657.2051521560394
138,6.519968694145979,mid,650.6425765185338
139,6.590584743075237,mid,644.3762209936081
140,6.657909100598224,mid,638.3721458605114
141,6.722146272397822,mid,632.5944839983707
142,6.783432393256363,mid,627.0287680787042
143,6.842116130148056,mid,621.6453510763304
144,6.8985236802420555,mid,616.4008451226457
145,6.952644825583685,mid,611.2743906672712
146,7.004277572287014,mid,606.2634432881962
147,7.053255531871762,mid,601.3644826263869
148,7.099557826854657,mid,596.572926417959
149,7.1434638966618955,mid,591.8995624915932
150,7.185757595111647,mid,587.3211561355083
151,7.227197241263068,mid,582.779465737263
152,7.26786829109346,mid,578.2268984628348
153,7.307153540691453,mid,573.6604436641018
154,7.34429226047214,mid,569.1419189563601
155,7.379207034899592,mid,564.6982825285406
156,7.412296428401934,mid,560.3201484154881
157,7.4440306661572,mid,555.9900405653366
158,7.474802056706791,mid,551.6387321865918
159,7.504526680441973,mid,547.2195795350052
160,7.5328644194075105,mid,542.773119714073
161,7.559867269624505,mid,538.4030477726332
162,7.586159157093526,mid,534.0836045061942
163,7.612057665717224,mid,529.6827385229927
164,7.637111933080434,mid,525.1384064919832
165,7.660712142721642,mid,520.5379072469689
166,7.682915177082433,mid,516.0287386556969
167,7.704428442035163,mid,511.552599149073
168,7.725595083841671,mid,506.9997663653986
169,7.746252626236914,mid,502.3706448337749
170,7.766257655489001,mid,497.7203773371835
171,7.785711145514833,mid,493.0818326265661
172,7.80483477280505,mid,488.3977943765236
173,7.823639381414256,mid,483.60593876432455
174,7.841946577358564,mid,478.78681379802845
175,7.859857240214358,mid,474.0038635818582
176,7.877624098051445,mid,469.1764795889187
177,7.895222255319168,mid,464.28029430918525
178,7.9125579918432285,mid,459.3724600784675
179,7.929678464749222,mid,454.52429499248973
180,7.946788915959384,mid,449.7233533833569
181,7.964016281901593,mid,444.90785330276657
182,7.9813087314114055,mid,440.12802180658923
183,7.998751709684029,mid,435.44832239160684
184,8.016554935144006,mid,430.8359887619303
185,8.034764262136745,mid,426.30131022530344
186,8.053418416654864,mid,421.96686570720664
187,8.072927521982711,mid,417.8400878061919
188,8.093723331889386,mid,413.8280170184959
189,8.115938152599384,mid,409.9734607070087
190,8.139380620552664,mid,406.4683133934641
191,8.163716693500856,mid,403.3742378413457
192,8.190076580286425,mid,400.54895544699446
193,8.218720959948504,mid,398.0120773584109
194,8.250207949448443,mid,395.74459751673834
195,8.285374657868575,mid,393.6797896503893
196,8.325646273620519,mid,391.71292437867095
197,8.372769388494714,mid,389.7481472573487
198,8.429035718406478,mid,387.6953111901902
199,8.496840463927795,mid,385.488498350064
200,8.578602371806,mid,383.08493704600727
201,8.677535806208807,mid,380.44118314799186
202,8.799802223670786,mid,377.4642867909825
203,8.958199715885353,mid,373.95311775776037
204,9.178342426361459,mid,369.529719238427
205,9.508556492075618,mid,363.56954261815645
206,10.003877590646857,mid,355.63185252719677
207,10.746859238503715,mid,345.2205431442992
208,11.782107644657895,mid,332.76888804265275
209,13.202002737161756,mid,318.4263514825439
210,15.192204935391176,mid,302.0860640797255
211,17.192204935391175,mid,288.93010112689456
212,19.192204935391175,mid,278.3107462366232
213,21.192204935391175,mid,269.74987597029167
214,22.0,mid,266.79238204199174


==> data/torus_eta1_sigma20_M0.005.csv <==
step,t,scheme,E
0,0.0,init,2647.5627828763745
1,0.02,be,2635.524567171261
2,0.04,be,2633.6260338981365
3,0.06,mid,2632.7595564048797
4,0.08,mid,2632.3378544171937
5,0.09242388092758817,mid,2632.161103028936
6,0.10433642693827952,mid,2632.0265825542674
7,0.12013836750702532,mid,2631.884000074345
8,0.13962879883964213,mid,2631.746585091682
9,0.16599571146052083,mid,2631.6046267672173
10,0.1981609773534284,mid,2631.474640729148
11,0.23687372330584558,mid,2631.3567747855077
12,0.28272419281945776,mid,2631.2503276110915
13,0.33771326431883253,mid,2631.15121206963
14,0.4036154503973456,mid,2631.056757170669
15,0.48279917738678535,mid,2630.9634849317245
16,0.5778418764943043,mid,2630.867513581904
17,0.6921067746359048,mid,2630.7636038895644
18,0.8296669582170759,mid,2630.6448728063588
19,0.9958233992398025,mid,2630.5014756405644
20,1.1975558573108647,mid,2630.318496062571
21,1.4443766329313061,mid,2630.0715416322696
22,1.7491062504249344,mid,2629.7180533681267
23,2.128646303021111,mid,2629.1784796576867
24,2.602189676239578,mid,2628.29740660849
25,3.173236971349197,mid,2626.800902352124
26,3.790608802767726,mid,2624.3878178518053
27,4.390936677382467,mid,2620.8249974306827
28,4.946060144768495,mid,2615.8934100052893
29,5.446948546357722,mid,2609.4253144460836
30,5.893793163385975,mid,2601.328066882022
31,6.291686538577282,mid,2591.5694405580116
32,6.6476012320160605,mid,2580.1568744449423
33,6.967675218312354,mid,2567.158109946141
34,7.257431177668072,mid,2552.6575528859635
35,7.52274074258614,mid,2536.6474061485833
36,7.767778678850114,mid,2519.120845124722
37,7.993884434024356,mid,2500.2723674136923
38,8.20199301857375,mid,2480.4481806376352
39,8.393316418077545,mid,2460.0630216935538
40,8.569669499167453,mid,2439.44138172387
41,8.734818002210023,mid,2418.548731339387
42,8.892339067378831,mid,2397.2137119971726
43,9.043818159909954,mid,2375.432341381908
44,9.189576985293314,mid,2353.3487207229437
45,9.33075615607881,mid,2330.954662582534
46,9.469710075330806,mid,2307.9742650274775
47,9.608343290454389,mid,2284.1127109552735
48,9.74652062087855,mid,2259.3765523195834
49,9.883013551162637,mid,2233.9729489157075
50,10.019264312050792,mid,2207.6171825004863
51,10.156235060385997,mid,2180.126861048815
52,10.293001982723847,mid,2151.793274053482
53,10.427202452769974,mid,2123.3046618529115
54,10.556136788802023,mid,2095.4253826506406
55,10.677807122934531,mid,2068.7143352855514
56,10.791549336801047,mid,2043.3999310537522
57,10.89748771489195,mid,2019.5437198922782
58,10.996694790777008,mid,1997.0085509091225
59,11.091004915619303,mid,1975.4703860607638
60,11.181506932569972,mid,1954.7954939004742
61,11.269009036361355,mid,1934.8920387374815
62,11.354914705022843,mid,1915.4549464792872
63,11.440426069166096,mid,1896.230748853241
64,11.526151557503608,mid,1877.1505028993895
65,11.612739555840493,mid,1858.1084621921887
66,11.701157800115068,mid,1838.8651514503485
67,11.791635037183442,mid,1819.3544875779728
68,11.883275181541292,mid,1799.7723929870451
69,11.974798700273224,mid,1780.3216724919628
70,12.063843341986914,mid,1761.3940203520335
71,12.14802529404783,mid,1743.4424970246916
72,12.226691195339926,mid,1726.5983609651562
73,12.300016246363054,mid,1710.8254271265246
74,12.368389341988918,mid,1696.0386095913627
75,12.432624892916895,mid,1682.0610942341784
76,12.493813328517048,mid,1668.6717944546717
77,12.552992545861642,mid,1655.664483558035
78,12.610995501081387,mid,1642.8863181656163
79,12.668568492661388,mid,1630.21843772876
80,12.72648929450568,mid,1617.5038301019931
81,12.785002798569986,mid,1604.6898582452682
82,12.843759503389947,mid,1591.8944784419223
83,12.902997166320322,mid,1579.1073928065093
84,12.963085028631468,mid,1566.2738631730408
85,13.024325423545925,mid,1553.2998842504308
86,13.086456661080454,mid,1540.1787904293517
87,13.148208576463324,mid,1527.2293489682688
88,13.209749234187157,mid,1514.5047992190164
89,13.27143194718546,mid,1501.9038421742412
90,13.334974503671422,mid,1489.0380657168441
91,13.399191406121385,mid,1476.1293665189887
92,13.462939752496998,mid,1463.4285783110154
93,13.526247221224809,mid,1451.003395646797
94,13.58936701747845,mid,1438.9135103691854
95,13.651851108833224,mid,1427.2977001499723
96,13.71728871872216,mid,1415.459011780771
97,13.786733016990638,mid,1403.1834081128054
98,13.85895822451333,mid,1390.7467803440072
99,13.932185938306047,mid,1378.57724512316
100,14.007370750785062,mid,1366.6070808159639
101,14.083116295615504,mid,1355.0692993069115
102,14.16523698150171,mid,1343.129744014741
103,14.25214460227371,mid,1331.0909869906388
104,14.345398000610356,mid,1318.8101780781599
105,14.446895621584803,mid,1306.1341452501947
106,14.558472158194176,mid,1292.900713058952
107,14.680009976899862,mid,1279.120896647259
108,14.812758742492228,mid,1264.6257344491262
109,14.957382885267073,mid,1249.3584710683615
110,15.103587343443415,mid,1234.4443310997121
111,15.247383276647046,mid,1220.2618819355964
112,15.38629435584388,mid,1206.9373584274074
113,15.517313858921021,mid,1194.6211113769587
114,15.641677991326928,mid,1183.052342099841
115,15.759868215188947,mid,1172.0917681018918
116,15.871185504181284,mid,1161.8063301931604
117,15.977488685251467,mid,1152.0044285684037
118,16.078883188109735,mid,1142.6169349069626
119,16.174520417273232,mid,1133.6555935584588
120,16.265020829978663,mid,1124.9716867086108
121,16.34969464555711,mid,1116.6914898824489
122,16.429649957443896,mid,1108.8434609166902
123,16.50751192660127,mid,1101.140789247333
124,16.5829021203159,mid,1093.4552422835602
125,16.65342201093781,mid,1085.9326640765082
126,16.71891315817637,mid,1078.8404934069026
127,16.782672452774644,mid,1071.8995285385759
128,16.8446423805223,mid,1065.0096333435445
129,16.90367088323279,mid,1058.3099623815206
130,16.961016786669582,mid,1051.6069926503374
131,17.016291760010215,mid,1045.0278020893463
132,17.06984494255269,mid,1038.6317657320637
133,17.12271263772855,mid,1032.163956265027
134,17.173679992259373,mid,1025.7923451378163
135,17.223068707151633,mid,1019.6029990584117
136,17.272148384475067,mid,1013.4152439820538
137,17.32074344159038,mid,1007.178089758721
138,17.368198370274044,mid,1000.9767331352061
139,17.414470940743506,mid,994.9427852441323
140,17.460533222613165,mid,989.0366290457247
141,17.50721604374138,mid,983.1329013645586
142,17.554421115331195,mid,977.2377027324578
143,17.601964860731513,mid,971.4058591340299
144,17.650041508657832,mid,965.6445940602367
145,17.69899260632359,mid,959.9176878915007
146,17.74889769327001,mid,954.288153541638
147,17.800399651079864,mid,948.7575085187779
148,17.85433840682425,mid,943.2732828232122
149,17.911236563767833,mid,937.8378331644949
150,17.97183789926191,mid,932.4358425471085
151,18.036740348338316,mid,927.1187712137478
152,18.104651677283183,mid,922.0769371203988
153,18.174949087610244,mid,917.3465049344347
154,18.251543102819543,mid,912.6397153807039
155,18.337058802592857,mid,907.8302785260385
156,18.433855147245136,mid,902.8318314458952
157,18.544829536505695,mid,897.5035816370668
158,18.67295364679279,mid,891.7029867556971
159,18.823471314629572,mid,885.2243224615835
160,19.006270107887598,mid,877.7199538827529
161,19.22712233928406,mid,869.066468683268
162,19.483580191707333,mid,859.4776485749145
163,19.78279131059232,mid,848.8157589122561
164,20.149705944102923,mid,836.4009830811528
165,20.631937559611327,mid,821.0222959720933
166,21.29717446395082,mid,801.268499808941
167,22.0,mid,781.9437696695508


==> data/torus_eta1_sigma20_M0.01.csv <==
step,t,scheme,E
0,0.0,init,2647.5627828763736
1,0.02,be,2634.0264176493106
2,0.04,be,2632.5544176803587
3,0.06,mid,2631.9441968456726
4,0.08,mid,2631.6622083497055
5,0.09159135335731762,mid,2631.5521969077117
6,0.10259585952312772,mid,2631.468052308338
7,0.11660397891168593,mid,2631.3805054939644
8,0.13328411603844487,mid,2631.2960545866576
9,0.1566145072347647,mid,2631.201684790249
10,0.1861737192807435,mid,2631.107123985114
11,0.2222326312859271,mid,2631.0141681231253
12,0.2650805808342541,mid,2630.9217924707573
13,0.3165017108404737,mid,2630.8246433762743
14,0.37838660566516635,mid,2630.716856882525
15,0.4532030614718185,mid,2630.590311757647
16,0.5438252644357653,mid,2630.4337273581273
17,0.6542776853905816,mid,2630.229074268259
18,0.7899839881023518,mid,2629.9461999811524
19,0.9583656950294943,mid,2629.5307241293767
20,1.1691029540863889,mid,2628.878091061902
21,1.4328683693531952,mid,2627.778125972213
22,1.7501841854916682,mid,2625.852678641774
23,2.093563706136953,mid,2622.6393428020897
24,2.431448157231704,mid,2617.678892733573
25,2.7467222605850097,mid,2610.5415054882424
26,3.0320374785003423,mid,2600.9335630074497
27,3.2863762169542756,mid,2588.739381890821
28,3.5121425700597944,mid,2573.997826198013
29,3.7133378499471896,mid,2556.8287095385294
30,3.8940168136273963,mid,2537.4021874370155
31,4.057431559430242,mid,2515.9528016585123
32,4.206507195301918,mid,2492.676889959607
33,4.343887439107964,mid,2467.664852200813
34,4.4712521136614045,mid,2441.048674394893
35,4.589259943999853,mid,2413.177754195226
36,4.698152719184058,mid,2384.624174752963
37,4.798215727299844,mid,2356.027416694491
38,4.890993745488438,mid,2327.5875309924063
39,4.978696432223259,mid,2299.088584488184
40,5.062659527202881,mid,2270.4136324370143
41,5.143246325921576,mid,2241.7032324652373
42,5.220785692396347,mid,2213.0747963657386
43,5.295951076605152,mid,2184.459017754284
44,5.369585692804374,mid,2155.658432545596
45,5.442053059299341,mid,2126.6177341104267
46,5.513841839170651,mid,2097.21058708118
47,5.585487034194471,mid,2067.2860950411978
48,5.657275313086114,mid,2036.8221775915367
49,5.729636200591653,mid,2005.8043093843776
50,5.8016486434298145,mid,1974.8410573103206
51,5.872088877801794,mid,1944.607209740731
52,5.942128835497846,mid,1914.6446056846592
53,6.013492538598397,mid,1884.2038818956107
54,6.086229568508581,mid,1853.2000625179835
55,6.160279727262938,mid,1821.530668684405
56,6.235228249818243,mid,1789.212333370277
57,6.3080741392608655,mid,1757.4767207686295
58,6.37665121413138,mid,1727.3580859689864
59,6.44098747852581,mid,1698.9716958877898
60,6.501471927138372,mid,1672.2754167827636
61,6.559067510051746,mid,1646.943425018069
62,6.6150459612014005,mid,1622.4745546010856
63,6.670153327086695,mid,1598.6250306176544
64,6.724901382052801,mid,1575.2674987520118
65,6.779853036173704,mid,1552.2094115359241
66,6.835271467515969,mid,1529.3624456163984
67,6.891187764583395,mid,1506.7448273191535
68,6.947691430122468,mid,1484.3398585305372
69,7.0046663740205535,mid,1462.1959730544272
70,7.061870276492606,mid,1440.3862315892925
71,7.119201288326869,mid,1418.9316536186757
72,7.176627349275071,mid,1397.8439337554778
73,7.23382430728534,mid,1377.2528986464222
74,7.29033108887419,mid,1357.312954710202
75,7.345570419621788,mid,1338.1769035612695
76,7.398626612676535,mid,1320.1134992710458
77,7.4491625442052305,mid,1303.164532950323
78,7.49723622156642,mid,1287.2270217827472
79,7.542938142081584,mid,1272.221314157251
80,7.586553205144392,mid,1258.0599788997968
81,7.628697698570644,mid,1244.533347614336
82,7.669651663608454,mid,1231.554113163543
83,7.709788922340794,mid,1219.0219685957309
84,7.749661087139205,mid,1206.7995344589626
85,7.789628912077494,mid,1194.8733673434135
86,7.830467112935404,mid,1183.071588989124
87,7.8727045387157535,mid,1171.2927059375954
88,7.916656570296078,mid,1159.6036914170347
89,7.963649640705112,mid,1147.7793119608612
90,8.01503458599969,mid,1135.5073131900067
91,8.070756709832303,mid,1122.8651121318815
92,8.131309781198238,mid,1109.8586699883695
93,8.195597652139437,mid,1096.6848472672193
94,8.269059532952175,mid,1082.232631147865
95,8.347372870720024,mid,1067.4257223837349
96,8.42578220910867,mid,1053.073515011281
97,8.502579781922277,mid,1039.2699901208696
98,8.576235878324344,mid,1026.112806746526
99,8.645426129454341,mid,1013.7645117443674
100,8.71011327823099,mid,1002.2080343236183
101,8.771199516837873,mid,991.2381409283994
102,8.829456774668015,mid,980.6481673381664
103,8.885037757680083,mid,970.3809282515213
104,8.93799424714107,mid,960.4505957945694
105,8.988735782758882,mid,950.7952481536254
106,9.037578837217339,mid,941.3727541363697
107,9.084833661652503,mid,932.1548647661232
108,9.130808296459287,mid,923.1032442272833
109,9.175650443464122,mid,914.2208411674557
110,9.219732984357346,mid,905.4584462504994
111,9.26335875790832,mid,896.8068469641787
112,9.306724238494377,mid,888.2997797623146
113,9.350145099130701,mid,879.951579244978
114,9.39424783031275,mid,871.6869969042284
115,9.439503663599808,mid,863.4984251864898
116,9.486252432227143,mid,855.4745708364364
117,9.535481356612378,mid,847.566268877057
118,9.588337798463682,mid,839.712174123277
119,9.643904976536655,mid,832.1637863816848
120,9.7029569721203,mid,824.9268075133211
121,9.764988888714543,mid,818.1036347308356
122,9.832183916825615,mid,811.4608194062629
123,9.906735307634992,mid,804.8442096422896
124,9.989296264880966,mid,798.2619144316723
125,10.080961255815378,mid,791.6545700773015
126,10.183555268967014,mid,784.8843739747962
127,10.303850947265197,mid,777.5213553435688
128,10.441087450680854,mid,769.605112018467
129,10.600183536782396,mid,760.5371416471552
130,10.770710703983816,mid,748.6439612976258
131,10.90947897645017,mid,734.0257855200072
132,10.996575265535045,mid,723.0676779735022
133,11.06187884744458,mid,715.2887800487345
134,11.124520785748695,mid,708.691792496101
135,11.18788742884141,mid,702.8574754166675
136,11.253943741951018,mid,697.5941450936831
137,11.322867186868699,mid,692.8082682146379
138,11.397405654283563,mid,688.1863225783834
139,11.482040098401269,mid,683.4182553999265
140,11.579107812056181,mid,678.4116567959081
141,11.687619550504433,mid,673.1927763676033
142,11.813240149641599,mid,667.4345043273806
143,11.958144568759502,mid,661.0112665494113
144,12.125162080468302,mid,653.7985376404555
145,12.287639412967906,mid,646.9247028016516
146,12.445552643681449,mid,640.3378289569754
147,12.59867247533304,mid,633.9899385400495
148,12.74537027187051,mid,627.8966856020149
149,12.8847346891287,mid,622.0689281149082
150,13.017705616336698,mid,616.4697606926461
151,13.14594134498976,mid,611.0422863076207
152,13.270471570397438,mid,605.7471368465395
153,13.39156906315056,mid,600.5642119362004
154,13.50907623368671,mid,595.4854518244208
155,13.62259306660631,mid,590.4984215825884
156,13.731159653340598,mid,585.5950387082792
157,13.833399730774675,mid,580.8088800744615
158,13.929144404353837,mid,576.1849198243614
159,14.020235482591774,mid,571.7009523457502
160,14.108814648123934,mid,567.2775009050305
161,14.195511503593943,mid,562.8560493652501
162,14.279571181870537,mid,558.4335119150074
163,14.360041586739678,mid,554.0202104270124
164,14.436099896086034,mid,549.6087503623436
165,14.506982548141783,mid,545.2899657498257
166,14.574144498661907,mid,541.1214763993241
167,14.640395439119075,mid,536.9509565384034
168,14.706142535768345,mid,532.6951468639111
169,14.77027234520092,mid,528.3637093846055
170,14.831576774123075,mid,523.9662930321792
171,14.889043013945024,mid,519.539548820801
172,14.942646965951283,mid,515.1915381021547
173,14.993859036572285,mid,510.9416939887798
174,15.044089217428953,mid,506.68070120345425
175,15.093362291038616,mid,502.2792089247589
176,15.140599530885526,mid,497.741797895772
177,15.185252354150302,mid,493.2450736757695
178,15.228309959641445,mid,488.816988063889
179,15.270661862573292,mid,484.306061071164
180,15.311943123772766,mid,479.6623831440444
181,15.35164997910155,mid,474.9947839368634
182,15.390145783969029,mid,470.3499349191737
183,15.42796436696615,mid,465.6640365126711
184,15.465126826557132,mid,460.9084437225206
185,15.501477278715573,mid,456.07784084229297
186,15.53688918631359,mid,451.24111410365197
187,15.571695353658667,mid,446.4057014237187
188,15.606200886694495,mid,441.5067712282395
189,15.64028023235825,mid,436.5810924491172
190,15.674006540010062,mid,431.66966970248865
191,15.707590112952868,mid,426.78265292823505
192,15.741154974078327,mid,421.9013758173652
193,15.774706435172309,mid,417.07270374670367
194,15.808536677330572,mid,412.3297568293668
195,15.84301270481382,mid,407.67040760551396
196,15.878307525349697,mid,403.0953090543486
197,15.914540624130918,mid,398.6319959294276
198,15.95198842616778,mid,394.3755246837591
199,15.991420929617604,mid,390.31239592799307
200,16.0335623089823,mid,386.37916440619813
201,16.078252996109363,mid,382.73729620558163
202,16.124510767608584,mid,379.55475092692643
203,16.173764661785608,mid,376.7025102151963
204,16.227532565061203,mid,374.10857476753336
205,16.286664379994054,mid,371.79956479222136
206,16.351698853148715,mid,369.77145228249327
207,16.425198200101462,mid,367.91270446623184
208,16.51036937566341,mid,366.1197996533803
209,16.61149999572222,mid,364.29859024679524
210,16.73328014249037,mid,362.3765019272964
211,16.88059110839055,mid,360.3015739977613
212,17.0580666283398,mid,358.04676165928083
213,17.273592848842053,mid,355.56471848456283
214,17.546094344056534,mid,352.71777539186644
215,17.914037996477482,mid,349.24171130112967
216,18.454782871827327,mid,344.6614822649554
217,19.26590018485209,mid,338.57598864551505
218,20.482576154389236,mid,330.60866040510916
219,22.0,mid,322.00400115040463


==> data/torus_eta1_sigma20_M0.02.csv <==
step,t,scheme,E
0,0.0,init,2647.5627828763745
1,0.02,be,2632.877094269463
2,0.04,be,2631.811104765175
3,0.06,mid,2631.398582402805
4,0.08,mid,2631.206468728935
5,0.09114075784453578,mid,2631.1308560920534
6,0.1016295708313015,mid,2631.070664757576
7,0.11454914621836972,mid,2631.0062404236664
8,0.12940496212112707,mid,2630.9410099869356
9,0.15028306435352418,mid,2630.859188628237
10,0.1778675641282586,mid,2630.7606626044917
11,0.21239526083660637,mid,2630.6434587306144
12,0.2540193387142957,mid,2630.5022487429796
13,0.30438097353741816,mid,2630.322904385603
14,0.36596019987061,mid,2630.0816398803117
15,0.44223442815038927,mid,2629.7365707136055
16,0.537549342300746,mid,2629.211033121594
17,0.6574468777709103,mid,2628.3519389679664
18,0.8067356177924359,mid,2626.8513200831485
19,0.981576816010436,mid,2624.1901633901352
20,1.167147105121979,mid,2619.7008314390823
21,1.3514470443648838,mid,2612.5461725131986
22,1.5261395131569142,mid,2601.8974784455286
23,1.6857933225105692,mid,2587.2669360931645
24,1.8285340843350113,mid,2568.642564707084
25,1.955294685676989,mid,2546.3443780761754
26,2.0683411893569357,mid,2520.800097654781
27,2.1701474715135336,mid,2492.416243141398
28,2.262665785176893,mid,2461.6206489441065
29,2.3473740889289805,mid,2428.83941485216
30,2.4255503732110113,mid,2394.380097399923
31,2.4982336188762253,mid,2358.4409817293563
32,2.5660693844861013,mid,2321.2805790602747
33,2.629172978940318,mid,2283.485806483139
34,2.6873978616358447,mid,2245.9286791744926
35,2.7412056596163983,mid,2209.0833749173844
36,2.7917655582280854,mid,2172.7507154183654
37,2.839987132195155,mid,2136.6939029246532
38,2.8863222079357667,mid,2100.9018937662804
39,2.9308140227961186,mid,2065.638801972327
40,2.9737021504275094,mid,2030.9727568960047
41,3.0154291181776394,mid,1996.7547672702551
42,3.0561515644622657,mid,1963.0279413500855
43,3.0961457785225117,mid,1929.7055012261253
44,3.1359187965803685,mid,1896.4755656608622
45,3.1757454248505415,mid,1863.228388193154
46,3.2156304455560263,mid,1830.155537019919
47,3.2551490281392557,mid,1797.8516043308093
48,3.293954198960872,mid,1766.7647118173277
49,3.3327202077926525,mid,1736.459296593101
50,3.371980063354887,mid,1706.5886788272041
51,3.412214603920631,mid,1676.818923100517
52,3.4538010923400697,mid,1646.900279212075
53,3.4963971084241012,mid,1617.0551698933518
54,3.540152952910318,mid,1587.14806745993
55,3.5842841400318752,mid,1557.7096411255097
56,3.628072501206649,mid,1529.1507045591686
57,3.672557791268827,mid,1500.6287134660158
58,3.7205208335116637,mid,1470.3103994420283
59,3.7707258792460716,mid,1439.0314656063358
60,3.8222896971445333,mid,1407.4667159234964
61,3.8740905331963056,mid,1376.521600934842
62,3.924549012164428,mid,1347.373788350143
63,3.9726070932366113,mid,1320.713061294181
64,4.019035058837623,mid,1296.052334876947
65,4.064290623027886,mid,1273.0817601315402
66,4.109105184764049,mid,1251.316451352582
67,4.153821094826827,mid,1230.4849520524006
68,4.198596790951182,mid,1210.4436394831378
69,4.243491827314994,mid,1191.1332257015486
70,4.28844703618227,mid,1172.508485097383
71,4.333251285046822,mid,1154.5271737684702
72,4.3774531886644805,mid,1137.3013832079473
73,4.420908956551971,mid,1120.8269136206873
74,4.463455122235801,mid,1105.1317370688582
75,4.5052325402636955,mid,1090.0405580557244
76,4.545933285507406,mid,1075.6051665166215
77,4.585757249633181,mid,1061.7727994593588
78,4.625174032093975,mid,1048.388691626648
79,4.664349052393621,mid,1035.4934376319043
80,4.704038186494573,mid,1022.9388425210711
81,4.744701500075186,mid,1010.7129109711414
82,4.786265276369521,mid,998.9122562718753
83,4.82920632052921,mid,987.4009097813575
84,4.874491383713139,mid,976.0347981225317
85,4.921173906071125,mid,965.1646883104489
86,4.970079977887086,mid,954.6475578394525
87,5.022028594732715,mid,944.2574328871326
88,5.079806572031724,mid,933.3770172903508
89,5.142656949441319,mid,922.1173715436178
90,5.20799022551486,mid,910.810505357627
91,5.272348587151013,mid,899.9619678382039
92,5.334510436593374,mid,889.655074141984
93,5.393727037607117,mid,879.8401968808378
94,5.449614949961823,mid,870.4938517682298
95,5.502431957773442,mid,861.5264023074019
96,5.552582377139896,mid,852.8517913310175
97,5.600631352919249,mid,844.3328513677233
98,5.646730635319133,mid,835.8793861236323
99,5.690778314719794,mid,827.5308279375488
100,5.7332973327449945,mid,819.2171262692568
101,5.774667993344068,mid,810.8451686035758
102,5.814935023851548,mid,802.3900892712646
103,5.854285230839374,mid,793.8437205095918
104,5.893149070331393,mid,785.1766160692745
105,5.932013658915467,mid,776.2413182825713
106,5.970836566972191,mid,767.0142849219376
107,6.009767900652706,mid,757.5011888636886
108,6.049264798390384,mid,747.5763925185901
109,6.089242349508545,mid,737.1245966449108
110,6.129181334163613,mid,726.0565569532262
111,6.16768488580159,mid,714.5670428915134
112,6.203435864607096,mid,703.1439628032598
113,6.236570875633288,mid,692.0647197328121
114,6.267724807084073,mid,681.3648228602972
115,6.297278602213926,mid,671.287493826835
116,6.326050016412499,mid,661.7763515367719
117,6.354507615469613,mid,652.6975903983887
118,6.382718582342235,mid,644.2302823221714
119,6.411180665999688,mid,636.4153996082164
120,6.440435682877096,mid,629.0992348086953
121,6.470656581394302,mid,622.2501485774643
122,6.502192529662475,mid,615.9821205682106
123,6.535075022523127,mid,610.3676793489627
124,6.5698093822292485,mid,605.2642818529307
125,6.607037457327725,mid,600.5583430655915
126,6.646643435373993,mid,596.3213782035574
127,6.688558694047054,mid,592.5888394018846
128,6.733735037697122,mid,589.220234160295
129,6.784376772262014,mid,586.0318540309703
130,6.841425366824672,mid,582.9916788359244
131,6.9057225316561,mid,580.073819568246
132,6.9783217550010574,mid,577.2281696230216
133,7.062596333388486,mid,574.3272694548477
134,7.161711549856886,mid,571.2932788364578
135,7.280784846765101,mid,568.0247526649382
136,7.424940766748496,mid,564.4597602590165
137,7.6004284723567075,mid,560.5448202153825
138,7.816533346014735,mid,556.207662792468
139,8.085672597721148,mid,551.3844356702149
140,8.418458405287634,mid,546.123571242015
141,8.797050152930032,mid,540.9028760437261
142,9.179253127307216,mid,536.3077878167738
143,9.5675900736969,mid,532.2074871897788
144,9.962621861024326,mid,528.5045687088437
145,10.357083528874831,mid,525.1762929298219
146,10.744395493877848,mid,522.2131230327597
147,11.130214266665106,mid,519.5301014866568
148,11.519675145970808,mid,517.0480150498402
149,11.906143257689681,mid,514.7504236887102
150,12.278313624411934,mid,512.6610992263263
151,12.634967002929422,mid,510.7687090043473
152,12.984343741202188,mid,509.01826197399157
153,13.334084604940031,mid,507.3501826835284
154,13.686011321363827,mid,505.71226333373784
155,14.032063749382091,mid,504.0969067527189
156,14.364283354868526,mid,502.53859941616355
157,14.687220234713303,mid,501.01974545071437
158,15.00766943114656,mid,499.41958266908506
159,15.31923940238769,mid,497.19436536483613
160,15.464965450402454,mid,494.5249862767175
161,15.576329029430182,mid,487.1996549219026
162,15.663748875140854,mid,472.0611650397392
163,15.711088547969204,mid,460.49230402479895
164,15.745936887363102,mid,451.66147259840636
165,15.77712309796642,mid,444.01710993630786
166,15.807005956493867,mid,437.0906187628321
167,15.836313509292719,mid,430.72395529138475
168,15.865353586182371,mid,424.861770893001
169,15.894517032207848,mid,419.4336960887323
170,15.924240075717893,mid,414.3292975043697
171,15.954536406352018,mid,409.52077997936544
172,15.984838519779991,mid,404.99002676814655
173,16.01538886919074,mid,400.6771376371861
174,16.046453388487407,mid,396.58602632945576
175,16.07846027984827,mid,392.5260620348968
176,16.111577993384504,mid,388.44684756792054
177,16.145204485698024,mid,384.44002999431973
178,16.180098356384963,mid,380.262077389211
179,16.215020027556406,mid,376.0248501658299
180,16.249669649365067,mid,371.7709324223797
181,16.284149353100354,mid,367.42071318760196
182,16.318164698947296,mid,363.0647689237921
183,16.35205423017021,mid,358.5985829299225
184,16.385457197714544,mid,353.9733991677815
185,16.417923336116743,mid,349.29330420489833
186,16.449734788072362,mid,344.57668296456944
187,16.481188051139224,mid,339.77854382038595
188,16.51226216888803,mid,334.9236614300298
189,16.543045717534884,mid,329.93719165391923
190,16.5732972188179,mid,324.78301302038494
191,16.60275963227272,mid,319.6228456975464
192,16.631902730174165,mid,314.57716197783895
193,16.66137079294914,mid,309.7058376461942
194,16.69173561795112,mid,304.7439712539791
195,16.722472403893576,mid,299.2907701745623
196,16.751876443688044,mid,294.0025480116017
197,16.781071000160527,mid,289.46657190874254
198,16.811523280796592,mid,285.12559180178766
199,16.84555671458804,mid,280.18131399889904
200,16.879015748525436,mid,275.3287593063941
201,16.912209217110977,mid,271.14951058025724
202,16.945066970271743,mid,267.7437509166665
203,16.980952921899103,mid,264.5509245389377
204,17.02031102305013,mid,261.48995672705155
205,17.06432950257517,mid,258.7542906371532
206,17.108598486441522,mid,256.63426906160674
207,17.157960504603512,mid,254.8307419047867
208,17.21223929957536,mid,253.42160532639758
209,17.273345552205203,mid,252.32570907485007
210,17.34363482954577,mid,251.45218738255898
211,17.426053945365215,mid,250.7387996936191
212,17.526224498307254,mid,250.1136468858116
213,17.645850481129884,mid,249.54132693301398
214,17.78452178117266,mid,249.00612603720478
215,17.953475268836442,mid,248.46788877607713
216,18.17337331097789,mid,247.88965180601474
217,18.478886448926612,mid,247.23454484714318
218,18.932814019066093,mid,246.45459882029755
219,19.613705374275312,mid,245.528407727073
220,20.63504240708914,mid,244.43076840506862
221,22.0,mid,243.26454150253943


==> data/torus_eta1_sigma20_M0.04.csv <==
step,t,scheme,E
0,0.0,init,2647.562782876373
1,0.02,be,2632.0482867439337
2,0.04,be,2631.298567384366
3,0.06,mid,2630.9997074602607
4,0.08,mid,2630.82971361742
5,0.09111598037424512,mid,2630.7492434782307
6,0.10151202344492334,mid,2630.677243092251
7,0.11411690822113754,mid,2630.5912839982857
8,0.12839889026721304,mid,2630.493159341817
9,0.1483190902242595,mid,2630.351387617402
10,0.17538211120920075,mid,2630.143802542899
11,0.21068009876717247,mid,2629.8372192296683
12,0.25498791294334733,mid,2629.3771953190158
13,0.31044411764498003,mid,2628.6465162017357
14,0.38000686691492785,mid,2627.397440044787
15,0.4645678436566671,mid,2625.1563250654067
16,0.5588014017309219,mid,2621.2246853012307
17,0.6567813789743935,mid,2614.5945641840667
18,0.7549422003066445,mid,2603.8440469362604
19,0.8499150436777135,mid,2587.493212284314
20,0.9379799831639509,mid,2564.9123938502016
21,1.0170993343422947,mid,2536.6899796185867
22,1.0876097250014711,mid,2503.9414807171893
23,1.1509592691007615,mid,2467.6517313913964
24,1.2086628348354407,mid,2428.512613656553
25,1.261765219933813,mid,2387.142439526495
26,1.3108874958143633,mid,2344.1884641500105
27,1.3565400664435414,mid,2300.157575946968
28,1.399214068469118,mid,2255.338881733956
29,1.439305570394929,mid,2209.907375641292
30,1.476980063919473,mid,2164.218042583697
31,1.512071831057791,mid,2119.153027710259
32,1.544567660139504,mid,2075.4851631677907
33,1.5750265446261236,mid,2033.0909141515149
34,1.6040644612492243,mid,1991.5487454608174
35,1.6320243898249334,mid,1950.6978414687023
36,1.658907681544153,mid,1910.8564407273461
37,1.6847749917213268,mid,1872.224093172003
38,1.709949110415536,mid,1834.5767509027664
39,1.7344334985964893,mid,1798.1117185248966
40,1.7584456836258024,mid,1762.6704889283556
41,1.782182945173116,mid,1728.1061839908107
42,1.8058257982689747,mid,1694.2965340621377
43,1.8293876096003667,mid,1661.3891234676305
44,1.8527077049932659,mid,1629.7758789422878
45,1.8757738586275916,mid,1599.6507791154427
46,1.8983720234299308,mid,1571.42580500419
47,1.9208672837260172,mid,1544.6516706656532
48,1.9439942115953337,mid,1518.4714812423686
49,1.9676166890520141,mid,1493.1013125860463
50,1.9912795176623024,mid,1468.9770123963003
51,2.0152014172805695,mid,1445.7510531955938
52,2.0394826930308767,mid,1423.2893413611293
53,2.0637744746852467,mid,1401.990115766468
54,2.087567853934337,mid,1382.127334903788
55,2.1129009858915304,mid,1361.8677408355336
56,2.1395073404510483,mid,1341.764628424646
57,2.1644559813804576,mid,1324.1796730353906
58,2.1893769912354353,mid,1307.640934920362
59,2.218105431859951,mid,1289.7036996624583
60,2.2495695616232934,mid,1271.5098650559826
61,2.2810258189651456,mid,1254.7556828182455
62,2.3151693254466874,mid,1237.9777514209934
63,2.353122618915821,mid,1220.8074032215952
64,2.395616295871155,mid,1203.1882798424535
65,2.4394114029053955,mid,1186.5294019459388
66,2.4860151852977252,mid,1170.1554262013417
67,2.536106380688171,mid,1153.720233314714
68,2.5878227211390916,mid,1137.609075738066
69,2.6380567574406455,mid,1122.4901480003628
70,2.686434408456524,mid,1108.229921570697
71,2.732818041754544,mid,1094.6578557596215
72,2.777013532687961,mid,1081.6672886029353
73,2.819122783628907,mid,1069.1478424012012
74,2.859335011000454,mid,1057.0254211899296
75,2.897811165880958,mid,1045.2035965464097
76,2.934531724558263,mid,1033.579464964566
77,2.9693241656518192,mid,1022.1132653471363
78,3.0022487778470768,mid,1010.841367825944
79,3.033862143061341,mid,999.6554367829058
80,3.0646635756795044,mid,988.3397920198797
81,3.0946675796680156,mid,976.8533895994949
82,3.1238351156709827,mid,965.2173129187024
83,3.152270875813901,mid,953.4131004514859
84,3.1801902615063105,mid,941.4283030336164
85,3.2079689903657878,mid,929.1001435396677
86,3.2359109138153923,mid,916.2731555442768
87,3.264338851121267,mid,902.8449279717993
88,3.2928712375457985,mid,889.1012367205676
89,3.321474763722976,mid,875.2328155591229
90,3.350189428559776,mid,861.4416104328421
91,3.3793728036032533,mid,847.9011686480967
92,3.409191302607811,mid,834.9374637833096
93,3.439793456725458,mid,822.8520814468161
94,3.470931713166187,mid,811.78879051713
95,3.503297021587459,mid,801.3171272589938
96,3.536581692934647,mid,791.3911711318912
97,3.5707250421468726,mid,781.9719097899821
98,3.6058723449449053,mid,772.882141099438
99,3.6420525627306564,mid,764.0925638636378
100,3.6789368038464567,mid,755.9055094486358
101,3.715983042310398,mid,748.3704679342738
102,3.754800747055574,mid,741.1137748310632
103,3.7947552317913464,mid,734.2511063292653
104,3.8365854053014044,mid,727.5172720497579
105,3.8807339331480657,mid,720.953121490961
106,3.9251424075596804,mid,714.7804206055182
107,3.9733119801750285,mid,708.4153608692859
108,4.024257023754942,mid,702.0614284214721
109,4.075673407491385,mid,695.732970870281
110,4.129004632155105,mid,688.9400151899215
111,4.179451393105019,mid,682.2814655367245
112,4.227995964324114,mid,675.7196166732973
113,4.275957743769583,mid,668.9423881044205
114,4.3226056377033615,mid,661.9853772892063
115,4.3673086601781375,mid,655.1173030975556
116,4.410526330612158,mid,648.3491734342149
117,4.452463703709064,mid,641.5478593517787
118,4.492808762814988,mid,634.6833567822036
119,4.531703021470129,mid,627.713884467354
120,4.569545198388403,mid,620.5714043338152
121,4.606445392677341,mid,613.2460137660779
122,4.642300816395367,mid,605.8132408442929
123,4.677209652010815,mid,598.2938673401695
124,4.711288492138626,mid,590.6105533468167
125,4.744457992635639,mid,582.743169323494
126,4.776824387230789,mid,574.7443522275522
127,4.808625505961664,mid,566.6932356933968
128,4.83998702094522,mid,558.6422995818824
129,4.871027613643511,mid,550.5089731285578
130,4.901696587770984,mid,542.2260684158498
131,4.932009658702564,mid,533.7907887029497
132,4.96227964074424,mid,525.1792236459557
133,4.992662309956966,mid,516.5204247325518
134,5.0231775083032755,mid,508.01677205354474
135,5.054174934905521,mid,499.59038976148486
136,5.085884544576898,mid,491.0239068381887
137,5.118190901848984,mid,482.1840587607326
138,5.150625558990094,mid,473.4285506203532
139,5.181902069815691,mid,465.50799643329924
140,5.21228442673887,mid,458.21736503567377
141,5.2452980524897095,mid,450.6459808257165
142,5.279121950984388,mid,443.2331151114471
143,5.312620117412107,mid,435.9809207299817
144,5.3449502873003345,mid,429.0422253469555
145,5.376369970993517,mid,422.6730305649812
146,5.407322938035537,mid,416.78393332020755
147,5.439979180656783,mid,410.794198121131
148,5.473061377387593,mid,404.9633417132129
149,5.506558224006027,mid,399.4681681240732
150,5.539968927557531,mid,394.3113606675705
151,5.575687619403679,mid,389.1295652589844
152,5.6125532986844195,mid,384.2479859695426
153,5.649954748474265,mid,379.81848587165973
154,5.688108914972511,mid,375.92834711389185
155,5.727134648909094,mid,372.5987673357746
156,5.769203890222866,mid,369.65414221984105
157,5.815266143267905,mid,367.0903869967714
158,5.865914177341916,mid,364.91327898074366
159,5.9221352970247,mid,363.0862919304683
160,5.9859407603161285,mid,361.5467058406327
161,6.059576540807674,mid,360.24384371682794
162,6.145400693734058,mid,359.124950465472
163,6.246625830558996,mid,358.115585033039
164,6.365670238297268,mid,357.15146185160665
165,6.505058108208398,mid,356.1806030792374
166,6.673303777227846,mid,355.13323783006695
167,6.884057239560549,mid,353.9363046492008
168,7.155484593312857,mid,352.51640601917643
169,7.513565635216803,mid,350.78498368250905
170,7.993875511764532,mid,348.64138642077023
171,8.612192614025,mid,346.09592088421607
172,9.453574147929872,mid,342.8857355420156
173,10.413763663393256,mid,339.43223425106976
174,11.540424041268107,mid,335.54859563582954
175,12.555263263575771,mid,332.0877410926187
176,13.76331530663132,mid,327.91438662479976
177,15.016763593636506,mid,323.45826839296365
178,16.12501122222192,mid,319.31216493011783
179,17.04065983440277,mid,315.6026285517633
180,18.09627241489126,mid,310.9235976997479
181,18.980648761553987,mid,306.5937755983696
182,20.162775471988986,mid,299.8567010181591
183,21.18897766088418,mid,292.1381963296332
184,21.819367449449043,mid,285.68383676643305
185,22.0,mid,283.4614645234146


==> data/torus_eta1_sigma20_M0.08.csv <==
step,t,scheme,E
0,0.0,init,2647.5627828763736
1,0.02,be,2631.4558657959838
2,0.04,be,2630.8687072156554
3,0.06,mid,2630.5434753526383
4,0.08,mid,2630.246879238393
5,0.09172049103347499,mid,2630.056785398885
6,0.10264544964731448,mid,2629.8630732374527
7,0.11607250766099686,mid,2629.598362194013
8,0.1315283515105248,mid,2629.2504167117886
9,0.15327464588107514,mid,2628.6652928887306
10,0.18376388893306897,mid,2627.603651594711
11,0.22376768988418494,mid,2625.6180509990045
12,0.2701954584282776,mid,2622.053150255231
13,0.3197739265062484,mid,2615.9029414647175
14,0.3709081431737296,mid,2605.5542240040513
15,0.42286505042090394,mid,2588.659182718283
16,0.4742022964430418,mid,2562.9552835649038
17,0.5221976253619416,mid,2528.558562586407
18,0.565359377681805,mid,2487.9637469536597
19,0.6041853836515454,mid,2443.5203913441555
20,0.6397878288562332,mid,2396.5028156321778
21,0.6730681360457061,mid,2347.520262932421
22,0.7044055984379196,mid,2297.2549904487705
23,0.7338729797064175,mid,2246.546970333929
24,0.7615659646958556,mid,2196.023619037264
25,0.7876953955100688,mid,2145.913028811708
26,0.8124787331004132,mid,2096.182852386607
27,0.8360558370290035,mid,2046.7725377926072
28,0.8583196288940909,mid,1998.251306675456
29,0.8791223738355213,mid,1951.5233109758672
30,0.8986213577949294,mid,1906.774831923061
31,0.9173367376126733,mid,1863.2370403128095
32,0.9353716269078676,mid,1821.0256568335606
33,0.9527901289423385,mid,1780.3369453178743
34,0.9695572889969445,mid,1741.4921883737502
35,0.9859221716029662,mid,1704.135766614402
36,1.0018574812699526,mid,1668.5318953607032
37,1.01746602412572,mid,1634.5528941201735
38,1.0329352100016815,mid,1601.8766345679203
39,1.0483119928815654,mid,1570.526202716869
40,1.063533475212101,mid,1540.6971835771733
41,1.0785914147319482,mid,1512.3904263138854
42,1.09347334758738,mid,1485.700560097441
43,1.1079237669576674,mid,1461.0895390339329
44,1.12234471635337,mid,1437.787697022509
45,1.1370091089991334,mid,1415.3694216375047
46,1.1518270725588795,mid,1394.047442939608
47,1.1666954910315757,mid,1373.9764003808923
48,1.1817096421545943,mid,1354.9490555282996
49,1.1969982433416022,mid,1336.789555548579
50,1.2123673904306669,mid,1319.8509370298918
51,1.227446495404784,mid,1304.308147165268
52,1.243469661199191,mid,1288.6908864741806
53,1.26001392099253,mid,1273.6883893606773
54,1.2758686027960398,mid,1260.506378997684
55,1.2919217674742334,mid,1248.1299087433845
56,1.3092314497993878,mid,1235.6330636014172
57,1.3276896507006979,mid,1223.2133920156334
58,1.3463480473446225,mid,1211.5214056934492
59,1.3654480580041164,mid,1200.373233225123
60,1.3847652053502015,mid,1189.8677823634328
61,1.4048675560237742,mid,1179.4959034698722
62,1.4268726066409052,mid,1168.555064086054
63,1.4501024501565125,mid,1157.5267041577756
64,1.4723567670944915,mid,1147.421962497417
65,1.4953661655989536,mid,1137.2547868308116
66,1.519719843468102,mid,1126.6695299141847
67,1.5449171354127529,mid,1116.035693153669
68,1.5689188266056175,mid,1106.4811144595417
69,1.592054431631642,mid,1097.7651081278207
70,1.6167094768379202,mid,1088.8065299948164
71,1.6429199266455246,mid,1079.7107585698316
72,1.6691357580951298,mid,1071.1873909006874
73,1.6950184928706453,mid,1063.2899389871495
74,1.7221600051327082,mid,1055.5297367532494
75,1.7502031864739551,mid,1048.1361761306287
76,1.7788804590399097,mid,1041.1899404213755
77,1.8092900835045607,mid,1034.271472997724
78,1.842744010936823,mid,1026.966981633507
79,1.8787422701852157,mid,1019.3208584226611
80,1.9144205338666775,mid,1011.8981252087385
81,1.9497712591219554,mid,1004.5781142174726
82,1.984483486803604,mid,997.2566263059281
83,2.01809553020923,mid,990.0000374574645
84,2.050893338250346,mid,982.6449307190535
85,2.0828494490027847,mid,974.9017080445817
86,2.1134739131626334,mid,966.6543128831631
87,2.142861057201526,mid,957.7087968865777
88,2.171528471752092,mid,947.5903692790882
89,2.199634978447975,mid,936.0124394904916
90,2.2270939636790916,mid,923.2441040002449
91,2.253976455281038,mid,909.6891311151687
92,2.280183806009648,mid,895.887088939984
93,2.305718333727532,mid,882.2266611788729
94,2.3307145446714337,mid,868.8349915157632
95,2.355305563403097,mid,855.779582545278
96,2.379694517368442,mid,843.0069464541504
97,2.40385839783325,mid,830.6832467501372
98,2.427899543658542,mid,818.8577604846699
99,2.4516758041717255,mid,807.6010725897636
100,2.47530885371978,mid,796.8545200436699
101,2.499001280872606,mid,786.4624020125634
102,2.52299895886243,mid,776.3813237322067
103,2.5470185336121136,mid,766.8591020507496
104,2.57128118888428,mid,757.9109735504164
105,2.595945175018752,mid,749.419494194042
106,2.6219474281683204,mid,741.03105853594
107,2.6488455421097004,mid,732.824868361479
108,2.676903927596899,mid,724.6406410988313
109,2.7055305779078185,mid,716.701804495118
110,2.7345211878749667,mid,709.155627105947
111,2.7644584732400426,mid,701.8970455785279
112,2.7956059711488983,mid,694.8081474401024
113,2.828074894023756,mid,687.8794073458578
114,2.860444086861029,mid,681.3925827231486
115,2.8935512639717373,mid,675.0164270702123
116,2.9279948655050143,mid,668.4261279847381
117,2.963816321824006,mid,661.5798246637364
118,2.9985812462209753,mid,655.1043814255383
119,3.0318376846986954,mid,648.9594821803141
120,3.065858955396265,mid,642.5512891279777
121,3.0998174370394747,mid,636.1442810907779
122,3.133305343077748,mid,629.7793979068125
123,3.1664176449999246,mid,623.2368405092109
124,3.1982790182885577,mid,616.7270984338206
125,3.229273110122969,mid,610.3421869495781
126,3.2594099766557703,mid,604.0388770143211
127,3.29018684260264,mid,597.5823779631621
128,3.320561448831666,mid,591.2952996081578
129,3.350763645195663,mid,585.0043524870791
130,3.381577078781829,mid,578.5336585403536
131,3.4124404583690007,mid,572.1913667406544
132,3.442527177061983,mid,566.2039597648877
133,3.4733510521921374,mid,560.2082764826072
134,3.505714376766458,mid,554.0132187607047
135,3.5394557279254046,mid,547.7409512801646
136,3.5728983535745362,mid,541.8180303772426
137,3.6065090572645007,mid,536.1099578671551
138,3.6421267140842266,mid,530.2330879724611
139,3.6804774608392306,mid,524.0720920226204
140,3.720770271326636,mid,517.8087995905456
141,3.7618074458472566,mid,511.6380290437951
142,3.8029626505744796,mid,505.55851843701595
143,3.8430215460792603,mid,499.6979596471845
144,3.8820453058337407,mid,494.0329634175339
145,3.920446960048996,mid,488.52411908746103
146,3.9586115062960308,mid,483.01732446222513
147,3.996080250897578,mid,477.5520815236298
148,4.032805460682745,mid,472.28712000202665
149,4.069697699760605,mid,467.07961971119863
150,4.106842366442676,mid,461.97498706065926
151,4.144619193033248,mid,456.89146493760404
152,4.182916923358569,mid,451.8203313394674
153,4.221582378543226,mid,447.0437497622912
154,4.259347595648093,mid,442.74211013815886
155,4.299000796901732,mid,438.66376118031155
156,4.339721549951985,mid,434.96076975730557
157,4.383296888081095,mid,431.4261443854958
158,4.430201060525816,mid,428.10466444879114
159,4.480113970988634,mid,425.1178374720324
160,4.5332029982178375,mid,422.4120103575142
161,4.593270916161386,mid,419.800140135803
162,4.661700551581867,mid,417.34361744868306
163,4.736327264377546,mid,415.2303405553881
164,4.815057186399595,mid,413.50758715691836
165,4.904688355509552,mid,411.9916648573327
166,5.00736201763404,mid,410.6434218034507
167,5.12938792316768,mid,409.3882977013754
168,5.277466726344618,mid,408.17609345093354
169,5.462265751115228,mid,406.94141656566387
170,5.693505802582486,mid,405.6269300139634
171,5.978328290728469,mid,404.122933983159
172,6.307813565947292,mid,401.7643953040942
173,6.403604539990674,mid,400.0375920964075
174,6.482617521288205,mid,395.9573059546298
175,6.546128093226888,mid,387.2133777133631
176,6.5945487218527825,mid,377.159986874055
177,6.642417711331569,mid,366.93397735094294
178,6.684133913143513,mid,359.07536873007103
179,6.722936011425162,mid,353.0302759252236
180,6.763897293685248,mid,348.0434945238238
181,6.806192558677411,mid,344.22358799139954
182,6.8534711254857354,mid,341.1845609085349
183,6.905524744677722,mid,338.890530428357
184,6.966025458735333,mid,337.09226128550586
185,7.036046508234868,mid,335.70921126040287
186,7.1197179157605675,mid,334.62294953826694
187,7.218817823717117,mid,333.755127397705
188,7.336084094981338,mid,332.9984037727804
189,7.473403127082872,mid,332.2637491606693
190,7.635449415425144,mid,331.4701239586335
191,7.8329894958237345,mid,330.5219190199956
192,8.082015780291078,mid,329.323010258835
193,8.367845224710708,mid,327.9794157205018
194,8.666726864155283,mid,326.6169856584773
195,9.051899523855088,mid,324.87662167608283
196,9.506583693151075,mid,322.7893318738902
197,10.029557911086165,mid,320.2948323033188
198,10.706032155275892,mid,316.8637033662423
199,11.510150432789757,mid,312.43024964314986
200,12.345485753652964,mid,307.2423620455374
201,13.177885415625973,mid,300.8689615196736
202,13.69041203236943,mid,295.4625900676938
203,14.16767628834712,mid,287.98413541007665
204,14.463943572014486,mid,280.42017142595375
205,14.628498135938987,mid,273.9950729240285
206,14.797350156391463,mid,266.2578882031512
207,14.941342560115627,mid,261.02740657848466
208,15.097720883181024,mid,257.1438175016447
209,15.320441423587575,mid,253.38432889912266
210,15.528150674558052,mid,250.86270406701152
211,15.815838585023963,mid,248.22261564573603
212,16.187725634864137,mid,245.71597493341136
213,16.701158520844128,mid,243.30205411668732
214,17.39238919654416,mid,241.2161262325465
215,18.351017492868284,mid,239.5540381666005
216,19.63720622703131,mid,238.44862138944436
217,21.272718998259172,mid,237.8626773190902
218,22.0,mid,237.74035749041735


==> data/torus_eta2_sigma20_M0.02.csv <==
step,t,scheme,E
0,0.0,init,2647.5627828763736
1,0.02,be,2632.87802775449
2,0.04,be,2631.81211488386
3,0.06,mid,2631.399666002133
4,0.08,mid,2631.2076466381714
5,0.09114011747958842,mid,2631.132101409623
6,0.10162830667254735,mid,2631.071979017375
7,0.11454657414022197,mid,2631.00764915624
8,0.12940036883791395,mid,2630.9425381255164
9,0.15027550305132345,mid,2630.8609000186334
10,0.17785637245567937,mid,2630.7626426887155
11,0.2123791044480388,mid,2630.6458241019277
12,0.25399521987881546,mid,2630.505164686447
13,0.30434387941865604,mid,2630.3266379076385
14,0.3659037145073483,mid,2630.08665051058
15,0.44215192214445326,mid,2629.7437093523395
16,0.537439945729143,mid,2629.2219829486876
17,0.6573620351620504,mid,2628.3700737275053
18,0.8070894853994656,mid,2626.8807864000605
19,0.9841968625273609,mid,2624.2143746018583
20,1.1758472072616577,mid,2619.605981716697
21,1.3721675712851327,mid,2611.9238226283514
22,1.5666617312761506,mid,2599.665663017505
23,1.7524357298676039,mid,2581.4813512734427
24,1.9226977844667927,mid,2557.079600802214
25,2.074888997859928,mid,2527.262709455312
26,2.210544666639214,mid,2493.1565944855665
27,2.332758768599088,mid,2455.663144423831
28,2.4443673118858875,mid,2415.4340037106017
29,2.547154089105642,mid,2373.1245750205126
30,2.64224854120753,mid,2329.3817247729057
31,2.730715570179533,mid,2284.6360072607836
32,2.813489765722291,mid,2239.1347893993448
33,2.891273273584705,mid,2193.0665721743458
34,2.9641193276390716,mid,2147.0072582058237
35,3.031675295839685,mid,2101.950069509316
36,3.0942668118761527,mid,2058.441138515682
37,3.153286925412591,mid,2016.0953129718337
38,3.2097291495652147,mid,1974.5767113399754
39,3.2642007191952986,mid,1933.743080248445
40,3.31649850438238,mid,1894.0381934976042
41,3.3670408243628813,mid,1855.4153733069722
42,3.4161647758458793,mid,1817.8695611863702
43,3.463908493250202,mid,1781.566607373511
44,3.5108790070779747,mid,1746.2020073703868
45,3.5574751800874567,mid,1711.6275816670664
46,3.603855619747388,mid,1677.903181086137
47,3.6498898875403567,mid,1645.3100041890384
48,3.695508743048233,mid,1614.0655429331377
49,3.7406680441246922,mid,1584.3853070142416
50,3.7849638573930577,mid,1556.6322699788736
51,3.829590133193154,mid,1530.0453480115686
52,3.875568991341364,mid,1504.0597895702288
53,3.922163571294004,mid,1479.1270333821922
54,3.968991406312148,mid,1455.3514816504787
55,4.016661080412868,mid,1432.2964021141902
56,4.0651792478565545,mid,1409.990648180628
57,4.1129352178761005,mid,1389.2110357741146
58,4.160432350803078,mid,1369.4896716613118
59,4.212152146455816,mid,1348.9576184773216
60,4.265220356789611,mid,1329.1798429643895
61,4.314379415313474,mid,1312.0929359379252
62,4.366089493971377,mid,1295.175229892327
63,4.4252292595136185,mid,1277.0903079184047
64,4.4890639028926405,mid,1259.1324189524003
65,4.553071773388427,mid,1242.6027632113135
66,4.6245002538597575,mid,1225.6459946545565
67,4.703721150408275,mid,1208.3987422024516
68,4.79246645652782,mid,1190.7262598348846
69,4.883645864486101,mid,1174.0427007583967
70,4.981881513166206,mid,1157.3592268838324
71,5.0867197530306125,mid,1140.5899266166098
72,5.1910735686198946,mid,1124.5655802336375
73,5.291517686566849,mid,1109.518570414276
74,5.3875611647503465,mid,1095.2678034262512
75,5.478619382784052,mid,1081.6656318372516
76,5.5643491250174435,mid,1068.6879265919972
77,5.645776694410621,mid,1056.222726223389
78,5.723790447387073,mid,1044.0571531243909
79,5.7979819299955,mid,1032.1610761002858
80,5.868314444500838,mid,1020.470618363378
81,5.93510472906033,mid,1008.8944168716661
82,5.998711705063824,mid,997.4314416705013
83,6.060092130154647,mid,985.9313186735181
84,6.119808108539138,mid,974.254500271756
85,6.177894545875774,mid,962.3899434426291
86,6.234583580906404,mid,950.273556409727
87,6.290165016925756,mid,937.8500533945021
88,6.345192886348154,mid,924.9895119330554
89,6.400377436287733,mid,911.557124520358
90,6.4563513315234236,mid,897.5436436263499
91,6.512209822056917,mid,883.3627717617096
92,6.568308162773975,mid,869.1673819464717
93,6.624526801068835,mid,855.2611523547566
94,6.681668117565566,mid,841.742525573369
95,6.740123733294735,mid,828.8098766938592
96,6.799784712901212,mid,816.7920724294107
97,6.859915002442472,mid,805.8721434998826
98,6.922731322068198,mid,795.5025715236318
99,6.987906816331074,mid,785.6396405437021
100,7.054751922085429,mid,776.3604446546445
101,7.123645213353242,mid,767.4322147219036
102,7.194198185312198,mid,758.9307378413401
103,7.265086806538304,mid,751.1915924254828
104,7.336940166363403,mid,743.9772547803207
105,7.413116294258065,mid,736.9341501954027
106,7.491619430066643,mid,730.2203867933684
107,7.57472492466143,mid,723.5446279733225
108,7.661713950026816,mid,717.0895111774485
109,7.74986296726306,mid,710.9277312858942
110,7.84634076643243,mid,704.4463982999534
111,7.949048601395721,mid,697.8465444421141
112,8.051558156565507,mid,691.3261932312414
113,8.155950934604856,mid,684.5188805946327
114,8.256445547671468,mid,677.7281169057867
115,8.35250378348209,mid,671.0430337129428
116,8.445730967114825,mid,664.3098569965229
117,8.536118905364223,mid,657.5072982042186
118,8.623551113960737,mid,650.6754784748001
119,8.708555822581381,mid,643.7626035663693
120,8.79082372546047,mid,636.757302690489
121,8.869735730464173,mid,629.7329929048487
122,8.945773965067797,mid,622.6944159237448
123,9.020009977405008,mid,615.488368500065
124,9.09248993388548,mid,608.0340234512537
125,9.162784962316065,mid,600.4434035984731
126,9.23117696282471,mid,592.8069081187635
127,9.2979660432463,mid,585.1095583805379
128,9.363022028678303,mid,577.3574135371049
129,9.426757645390088,mid,569.4444956058124
130,9.489536492660717,mid,561.3084140209588
131,9.55146475833668,mid,553.0084129034599
132,9.612482831770752,mid,544.672099821999
133,9.672834747785695,mid,536.3773426817498
134,9.733068638153197,mid,528.0621782620908
135,9.79358647810468,mid,519.5193982716476
136,9.853864875776456,mid,510.86142238160096
137,9.91445247903518,mid,502.254513672254
138,9.976552225982786,mid,493.58380196720066
139,10.03966391625328,mid,485.0376606033411
140,10.103225849494402,mid,476.7884864020547
141,10.167049835695645,mid,468.6160638497354
142,10.233164032863241,mid,460.145695392608
143,10.298363377040772,mid,452.07319150918784
144,10.361622408075803,mid,444.737154910634
145,10.424607485657297,mid,437.93660218037104
146,10.490171251918332,mid,431.21179118798216
147,10.55643252256936,mid,424.49689699704254
148,10.620891866869263,mid,418.01769031275654
149,10.684231736365222,mid,411.8727188613221
150,10.748471622774517,mid,405.8246957550546
151,10.813320480087395,mid,399.9181072400854
152,10.878662015763776,mid,394.3734489666099
153,10.943438641631628,mid,389.2855007531017
154,11.01111754919325,mid,384.3831094724274
155,11.081980595488268,mid,379.6984703243197
156,11.156562643172249,mid,375.27787344199595
157,11.233073857886446,mid,371.38322170610735
158,11.31075794299005,mid,368.09935597040055
159,11.393442412914757,mid,365.24990662475426
160,11.484189804503858,mid,362.74769098139615
161,11.58571897607204,mid,360.58539664051284
162,11.697926182823217,mid,358.7944281841436
163,11.824679951028353,mid,357.28632448875436
164,11.970702668756852,mid,355.9919498143557
165,12.14322801711453,mid,354.8465518625957
166,12.34806680043573,mid,353.7870668937558
167,12.58724196707815,mid,352.75746524792083
168,12.86258605788299,mid,351.71225886616475
169,13.196047486674926,mid,350.55654159892975
170,13.619644251935677,mid,349.1930944460041
171,14.17213353271929,mid,347.52865164400055
172,14.901275908556205,mid,345.4670515140702
173,15.874152389279025,mid,342.8847672442437
174,17.223904268860938,mid,339.5181930040627
175,19.14913686991458,mid,334.978397612444
176,21.14913686991458,mid,330.3990990790834
177,22.0,mid,328.44102831952284


==> data/torus_eta4_sigma20_M0.02.csv <==
step,t,scheme,E
0,0.0,init,2647.5627828763745
1,0.02,be,2632.8785134928785
2,0.04,be,2631.812646415023
3,0.06,mid,2631.4002411795677
4,0.08,mid,2631.2082752041506
5,0.0911397589757039,mid,2631.132767387378
6,0.10162760024085851,mid,2631.0726829479445
7,0.11454514898591107,mid,2631.0084047684945
8,0.12939783649591644,mid,2630.9433587716035
9,0.15027133630418416,mid,2630.8618201713084
10,0.17785016127668096,mid,2630.763708512901
11,0.2123700722032237,mid,2630.647098545444
12,0.2539817043705008,mid,2630.5067369791964
13,0.30432311507501064,mid,2630.3286523608085
14,0.3658720652115804,mid,2630.089356131115
15,0.44210527552141965,mid,2629.747569328181
16,0.5373757944262605,mid,2629.227923983119
17,0.6572968374946484,mid,2628.3800398095013
18,0.8071751353551851,mid,2626.898098860922
19,0.9851217280016463,mid,2624.2376540610476
20,1.1791384266374427,mid,2619.602750815166
21,1.3807135446648435,mid,2611.737228109209
22,1.5862749340238862,mid,2598.685603595767
23,1.7926766389322775,mid,2577.9311457339486
24,1.9916739571879258,mid,2547.9714935884003
25,2.1735422004944707,mid,2510.1810929058124
26,2.3363614015973297,mid,2467.2335710444154
27,2.4837081294012253,mid,2421.0393447299684
28,2.6199140786215356,mid,2372.502731728906
29,2.7477016980249664,mid,2322.216565096913
30,2.8678704274679636,mid,2271.000897733089
31,2.9807019031247433,mid,2219.646103977745
32,3.0868740228899725,mid,2168.5696026792302
33,3.1872696042828896,mid,2117.857390731405
34,3.2826676392845413,mid,2067.4199188562225
35,3.373078319091571,mid,2017.5537910096405
36,3.457859003032159,mid,1969.1742945262104
37,3.5367782093200417,mid,1923.0376753275546
38,3.611785047785766,mid,1878.5123341350802
39,3.6838302166676686,mid,1835.3999522827928
40,3.7536544116912625,mid,1793.593550053833
41,3.8208468996743545,mid,1753.6032301862144
42,3.886108642615637,mid,1715.2090927223649
43,3.949694432896489,mid,1678.4815980615253
44,4.01163528286002,mid,1643.5599722541317
45,4.072653857562829,mid,1610.106631664826
46,4.133478703921481,mid,1577.8460417379733
47,4.193670241614768,mid,1547.1449631962662
48,4.253220408493509,mid,1518.0171608499309
49,4.312376614764417,mid,1490.3514146248142
50,4.370279118287694,mid,1464.5945773268475
51,4.427181879341472,mid,1440.5867261969702
52,4.484414318328985,mid,1417.732703854267
53,4.542533202542302,mid,1395.8759355535694
54,4.6009724206147355,mid,1375.2692508645282
55,4.66013386163412,mid,1355.7222936090507
56,4.720394687385736,mid,1337.0421758332939
57,4.781891636301256,mid,1319.3450832817548
58,4.84178007542628,mid,1303.3894688394707
59,4.903603573208739,mid,1287.8954166092335
60,4.970121433421258,mid,1272.2521294090552
61,5.036461158071704,mid,1257.9840245292744
62,5.100007912648692,mid,1245.502733251907
63,5.168125746484208,mid,1233.085179309362
64,5.243757663456568,mid,1220.3363321260058
65,5.323031088722993,mid,1208.1049650775014
66,5.40452212816671,mid,1196.5159117726032
67,5.493206962659464,mid,1184.8995251770689
68,5.585591291692074,mid,1173.8321826058243
69,5.681159269673457,mid,1163.2695223547341
70,5.786786572629611,mid,1152.3503240082268
71,5.905823938597775,mid,1140.8026604348784
72,6.03954151017085,mid,1128.7194452956558
73,6.175114066416747,mid,1117.294876259424
74,6.318843207981325,mid,1105.8725662969775
75,6.468363115698678,mid,1094.3926997972394
76,6.621404419717663,mid,1082.6186428488234
77,6.771172536174043,mid,1070.78347963631
78,6.916000463072644,mid,1059.0592891962806
79,7.057256775193068,mid,1047.113518329162
80,7.19563880058766,mid,1034.3356640050936
81,7.329075428865023,mid,1020.405425851329
82,7.45738281889267,mid,1004.8094747309667
83,7.580469539299407,mid,987.3645453264022
84,7.697568906319121,mid,968.7109536578994
85,7.808990614066941,mid,949.424170122074
86,7.9146039191861375,mid,930.2291458382219
87,8.01592926049268,mid,911.5210425244154
88,8.114891262829172,mid,893.2935730206507
89,8.21243191788037,mid,875.521734507329
90,8.308582622896303,mid,858.4449925253407
91,8.40174241568744,mid,842.597973099892
92,8.493199858324772,mid,827.850619608975
93,8.584715508529971,mid,813.895491242613
94,8.677297265166224,mid,800.4923291708915
95,8.771867540051378,mid,787.7079698398563
96,8.866579221370232,mid,776.0659427303689
97,8.962524687192257,mid,765.3958511180178
98,9.062847228774237,mid,755.3281669568208
99,9.167781300733594,mid,745.8961635245107
100,9.277899888063454,mid,737.0079429416237
101,9.394506353704948,mid,728.530213197689
102,9.51820413392899,mid,720.5339140902263
103,9.646884670693407,mid,713.2492605506501
104,9.781283858323809,mid,706.4630994792931
105,9.929617553629809,mid,699.5107281341463
106,10.094591535278104,mid,692.1657730457148
107,10.273965619913486,mid,684.6926287136796
108,10.449560838133403,mid,677.9014202827484
109,10.632876187832128,mid,671.0858611707247
110,10.83561433293257,mid,663.3721466075276
111,11.032201658823285,mid,655.5261906542328
112,11.219302311256213,mid,647.955178650408
113,11.402233069720687,mid,640.4720758047353
114,11.58311931715457,mid,632.7727568820545
115,11.75906881954791,mid,624.7893824398805
116,11.92751376589032,mid,616.7115453327422
117,12.089942583884202,mid,608.5363725937246
118,12.248034605269583,mid,600.1795171791964
119,12.401387678783365,mid,591.6757482041812
120,12.549413679519432,mid,583.0320483725714
121,12.692103831083504,mid,574.3431593606396
122,12.830564924442676,mid,565.5374075251948
123,12.965233188439539,mid,556.5252675296945
124,13.09611608979686,mid,547.2518243209308
125,13.223132166970942,mid,537.7312131806033
126,13.346149477330272,mid,528.2228625847611
127,13.46640551351988,mid,518.796290263605
128,13.584857034915135,mid,509.314552171578
129,13.701340558984606,mid,499.7067805544862
130,13.815874839428131,mid,489.8151200438165
131,13.927899378375292,mid,479.71375110061183
132,14.037520944543981,mid,469.7355072170132
133,14.146452089969529,mid,459.85935966187895
134,14.255587933724296,mid,449.92260183916636
135,14.364316453313425,mid,440.14763265426905
136,14.473782252601943,mid,430.61998025538827
137,14.583252829637436,mid,421.1985059504716
138,14.696302519955584,mid,411.58158619772286
139,14.808026036416903,mid,402.56918896469176
140,14.916272673953884,mid,394.42248524391294
141,15.026597854890921,mid,386.6839925938834
142,15.141755301823991,mid,379.2608955614969
143,15.26115244724999,mid,372.3055371566352
144,15.382838256795676,mid,366.10015454755614
145,15.50656782984462,mid,360.71828432964367
146,15.63713766241621,mid,355.90347527405413
147,15.777557338344048,mid,351.636551591396
148,15.92544073581403,mid,348.04442578075464
149,16.083858811977276,mid,345.0327212036635
150,16.25673208840656,mid,342.5508611749416
151,16.44790675562901,mid,340.54179088896893
152,16.66223726982152,mid,338.9065798115948
153,16.908492963111655,mid,337.53577307595435
154,17.196918268587513,mid,336.3446520130521
155,17.537974406926068,mid,335.25233830106674
156,17.940637433842895,mid,334.1800533538144
157,18.416260334225868,mid,333.0529247577292
158,18.986959294563864,mid,331.79042273030075
159,19.689533473731792,mid,330.2977593500296
160,20.581192626092296,mid,328.4479126864556
161,21.75448480211101,mid,326.0431651633585
162,22.0,mid,325.5401157384972

